Accelerating Recommendation System Training by Leveraging Popular Choices

Recommender models are commonly used to suggest relevant items to a user for e-commerce and online advertisement-based applications. These models use massive embedding tables to store numerical representation of items' and users' categorical variables (memory intensive) and employ neural networks (compute intensive) to generate final recommendations. Training these large-scale recommendation models is evolving to require increasing data and compute resources. The highly parallel neural networks portion of these models can benefit from GPU acceleration however, large embedding tables often cannot fit in the limited-capacity GPU device memory. Hence, this paper deep dives into the semantics of training data and obtains insights about the feature access, transfer, and usage patterns of these models. We observe that, due to the popularity of certain inputs, the accesses to the embeddings are highly skewed with a few embedding entries being accessed up to 10000x more. This paper leverages this asymmetrical access pattern to offer a framework, called FAE, and proposes a hot-embedding aware data layout for training recommender models. This layout utilizes the scarce GPU memory for storing the highly accessed embeddings, thus reduces the data transfers from CPU to GPU. At the same time, FAE engages the GPU to accelerate the executions of these hot embedding entries. Experiments on production-scale recommendation models with real datasets show that FAE reduces the overall training time by 2.3x and 1.52x in comparison to XDL CPU-only and XDL CPU-GPU execution while maintaining baseline accuracy

==> body/graphs/accuracy_loss/alibaba_acc.csv <==
Iteration,Base_Train_Acc,Base_Test_Acc,Opt_Train_Acc,Opt_Test_Acc,Base_Train_Loss,Base_Test_Loss,Opt_Train_Loss,Opt_Test_Loss,,,,,,,,,,,,
1,50.78125,50,51.5625,50,1.227050543,1.002554458,1.151456118,1.035835062,,,,,,,,,,,,
4096,81.46958944,83.71984409,80.77466804,83.65545425,0.401562673,0.368884516,0.418044717,0.371588493,,,,,,,,,,,,
8192,84.7738266,85.26417006,83.73088837,84.97621869,0.350034668,0.343005086,0.368702314,0.346673824,,,,,,,,,,,,
12288,86.024189,86.25182438,84.76028442,85.89725098,0.328296268,0.324658054,0.351824103,0.330628716,,,,,,,,,,,,
16384,86.74430847,86.78651763,85.64043045,86.67765587,0.315808926,0.314850284,0.33617241,0.316551331,,,,,,,,,,,,
20480,87.17737198,87.47214066,86.33756638,87.30884802,0.307095456,0.302879636,0.323912633,0.304639169,,,,,,,,,,,,
24576,87.57371902,87.87565034,86.80763245,87.73656828,0.29953044,0.294064356,0.31397448,0.295717476,,,,,,,,,,,,
28672,88.03253174,88.00992462,87.27521896,88.15621834,0.2909004,0.292255614,0.305644523,0.287643918,,,,,,,,,,,,
32768,88.3105278,88.3365099,87.60976791,88.67133708,0.285440914,0.285250968,0.298743216,0.278292623,,,,,,,,,,,,
36864,88.5761261,88.82243857,87.99791336,89.03604114,0.28066749,0.275993759,0.291157901,0.272325328,,,,,,,,,,,,
40960,88.78879547,88.93301739,88.32012037,88.5949278,0.27666031,0.272126213,0.285134622,0.278947938,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,


==> body/graphs/accuracy_loss/kaggle_acc.csv <==
Iteration,Base_Train_Acc,Base_Test_Acc,Opt_Train_Acc,Opt_Test_Acc,Base_Train_Loss,Base_Test_Loss,Opt_Train_Loss,Opt_Test_Loss
1024,75.57525635,75.61638564,74.60098267,75.43277556,0.518851688,0.51252312,0.53107404,0.518366355
2048,76.3343811,76.11963363,75.55465698,75.71643665,0.504262221,0.502756561,0.515629415,0.50970745
3072,76.53656006,76.51534818,75.90408325,75.82616902,0.498197536,0.496052085,0.508532971,0.508101818
4096,77.42233276,76.79348141,76.25579834,76.3318908,0.487219174,0.493996042,0.503214805,0.501529039
5120,77.21405029,77.01093048,76.32217407,75.89625969,0.486493303,0.490527874,0.499973501,0.510777391
6144,77.51159668,77.20486329,76.53961182,76.34013676,0.481576313,0.485125312,0.494633154,0.50373891
7168,77.79693604,77.38099092,76.82952881,76.67098307,0.477081143,0.480359136,0.490895895,0.49402337
8192,77.77786255,77.48742491,76.81427002,76.76791893,0.476649266,0.478340619,0.490148321,0.494559839
9216,77.92434692,77.51485037,76.97677612,76.45350346,0.474186851,0.477476893,0.488618583,0.496537473
10240,77.88009644,77.4460424,77.33230591,76.68564256,0.472013859,0.478372296,0.483002436,0.497746595
11264,78.08837891,77.63811222,76.9203186,76.82429688,0.470504861,0.476047674,0.486826662,0.493777986
12288,78.43933105,77.61141974,77.08053589,76.89197485,0.466332305,0.474791321,0.484699265,0.489830328
13312,78.01208496,77.79331955,77.06222534,76.96539445,0.472096254,0.47354611,0.48583285,0.488561095
14336,78.12271118,77.7764306,77.34222412,76.87044372,0.468425212,0.473405637,0.481462881,0.494286074
15360,78.21731567,77.77841574,77.22549438,76.97449555,0.466407499,0.474166899,0.48211289,0.488568514
16384,78.23104858,77.88823973,77.15454102,77.12838962,0.46669992,0.470893867,0.482262277,0.485608038
17408,78.24401855,77.8417264,77.38342285,77.15260832,0.46525175,0.47301849,0.481593434,0.485965345
18432,78.24707031,77.88958352,77.50473022,77.07375249,0.467091388,0.470648267,0.478222028,0.487286367
19456,78.35159302,77.65894091,77.41546631,77.16375564,0.465416441,0.477222609,0.479595065,0.485357111
20480,78.37371826,77.84584938,77.35214233,77.08804549,0.465218526,0.471662457,0.480637981,0.490098288
21504,78.29360962,78.00087346,77.34298706,77.18598919,0.465667464,0.46950559,0.480445541,0.484446565
22528,78.26461792,77.88894217,77.36358643,76.78099031,0.464151165,0.469893532,0.479023765,0.493532288
23552,78.3164978,78.0191062,77.61535645,76.92795167,0.467033052,0.468129732,0.476149051,0.490121924
24576,78.46450806,77.97879261,77.58712769,77.04822055,0.462218141,0.470352568,0.477010097,0.487901253
25600,78.53622437,77.89871516,77.5390625,77.19145596,0.461173862,0.469769486,0.476466196,0.484291614
26624,78.54232788,78.01012726,77.46429443,77.30274591,0.461964779,0.468060524,0.47729814,0.48264459
27648,78.61557007,78.08730336,77.2819519,77.18424838,0.459870294,0.467398604,0.479583935,0.48381667
28672,78.44619751,78.11790504,77.57492065,77.26585286,0.462176428,0.467217678,0.476440696,0.484108007
29696,78.27148438,78.09976392,77.32849121,77.31233565,0.463741068,0.467176802,0.478219117,0.482236439
30720,78.49960327,78.16811378,77.41775513,77.26276826,0.46209078,0.466603597,0.478519206,0.484575396
31744,78.37371826,77.77013923,77.53143311,77.26072204,0.463017073,0.473666681,0.475733002,0.484599294
32768,78.40576172,78.08595957,77.71453857,77.29052967,0.462379797,0.466780642,0.473814336,0.482423092
33792,78.52859497,78.15745511,77.55203247,77.24603201,0.460066179,0.465782386,0.475965395,0.485004041
34816,78.63998413,78.10385636,77.79693604,77.35518411,0.458542598,0.466544258,0.473337881,0.482460261
35840,78.45153809,78.23557797,77.61230469,77.41883072,0.462920606,0.46580349,0.474032841,0.480323727
36864,78.67660522,78.15724133,77.72979736,77.38764877,0.459511758,0.467448604,0.473699146,0.481369161
37888,78.69796753,78.20180006,77.57797241,77.26044718,0.458524719,0.465337028,0.474667332,0.486515711
38912,78.46298218,78.25136746,77.69546509,77.36514035,0.461494441,0.464266842,0.473149735,0.481108092
39936,78.61328125,78.20757224,77.65045166,77.38880931,0.460013431,0.465511447,0.475173728,0.48146555
40960,78.63616943,78.27894562,77.53143311,77.36257494,0.459361472,0.464076641,0.476898512,0.481788237
41984,78.65066528,78.21248927,77.7557373,77.43187156,0.459017062,0.464586438,0.471722166,0.480195741
43008,78.64990234,78.28316022,77.89764404,77.40759178,0.458497766,0.463673112,0.471461044,0.481432119
44032,78.52172852,78.19306545,77.58255005,77.36217791,0.459598021,0.46562552,0.473415609,0.481541135
45056,78.55682373,78.28768023,77.66418457,77.30390645,0.460254884,0.463725791,0.473608542,0.483686568
46080,78.67050171,78.10037473,77.62298584,77.31248836,0.458711481,0.46601133,0.474142312,0.481184973
47104,78.46832275,78.12740316,77.66265869,77.32867487,0.461014588,0.467397874,0.474142043,0.480255097
48128,78.47518921,78.0771028,77.78244019,77.4270156,0.459804711,0.468506775,0.471317466,0.4801518
49152,78.81774902,78.27943427,77.82516479,77.40154474,0.455899163,0.463969888,0.47282124,0.480612792
50176,78.69720459,78.25280286,77.79846191,77.41363882,0.45778621,0.465404105,0.471124294,0.480359986
51200,78.67431641,78.32191624,77.88925171,77.40765286,0.459255604,0.464632835,0.471268143,0.479851408
52224,78.60107422,78.2871305,77.61001587,77.52468444,0.459922715,0.46309155,0.474499219,0.477777047
53248,78.81622314,78.30111809,77.80075073,77.46018269,0.458605823,0.463143946,0.470845051,0.479294101
54272,78.62548828,78.24263284,77.51693726,77.50608521,0.4585492,0.464278346,0.474905782,0.478226625
55296,78.6895752,78.30081269,77.86712646,77.57034263,0.457990804,0.464640757,0.470566621,0.478131919
56320,78.69567871,78.31000541,77.86560059,77.48369896,0.457272029,0.46298138,0.471520888,0.478795914
57344,78.78112793,78.32585598,77.82516479,77.53244175,0.455297679,0.462988479,0.469969493,0.477732471
58368,78.94439697,78.35932847,77.65426636,77.40487367,0.4552376,0.462131754,0.473838566,0.482131665
59392,78.7322998,78.35871766,77.91976929,77.48513436,0.456958096,0.462061449,0.471726785,0.479659749
60416,78.73916626,78.10571934,77.80456543,77.45276133,0.457068789,0.46803816,0.471017756,0.479780815
61440,78.54232788,78.34763142,77.66189575,77.53851933,0.459303271,0.462400841,0.47174856,0.480182576
62464,78.74984741,78.26929479,77.58712769,77.55311774,0.457111174,0.463581046,0.473286449,0.477788644
63488,78.66516113,78.39808449,77.81448364,77.51677442,0.456457565,0.461910473,0.471058304,0.479403548
64512,78.52096558,78.36271848,77.7053833,77.59052997,0.458554895,0.464227677,0.472314499,0.476674722
65536,78.52401733,78.38687609,77.75878906,77.54997206,0.459866706,0.461862964,0.471746256,0.477857496
66560,78.83071899,78.4216313,78.00750732,77.53867203,0.45703693,0.460677537,0.468728074,0.477968507
67584,78.82461548,78.35575522,77.78549194,77.41363882,0.454903837,0.46192707,0.471521261,0.480689602
68608,78.83834839,78.31189892,77.86560059,77.54365015,0.456202907,0.463047307,0.470418067,0.478274626
69632,78.67889404,78.42496022,77.93121338,77.49008194,0.456232972,0.4610285,0.469027065,0.477998096
70656,78.84063721,78.41570642,77.87780762,77.53057877,0.455888817,0.46118493,0.469234528,0.479531841
71680,78.65524292,78.4420935,77.5680542,77.58136779,0.457574694,0.461595248,0.472987751,0.477193692
72704,78.78494263,78.26401126,77.88848877,77.46427513,0.454021937,0.462734949,0.47035161,0.478347993
73728,78.89633179,78.34466899,77.89306641,77.44347699,0.455951578,0.461761846,0.469381158,0.479488416
74752,78.8444519,78.18436138,77.87748667,77.54077934,0.455288015,0.464322587,0.467847364,0.477377385
75776,78.76586914,78.39594665,78.38287354,77.82459312,0.455356425,0.461043506,0.466742128,0.472898277
76800,78.87115479,78.29888863,78.60641479,78.02958162,0.455409827,0.462649926,0.461577092,0.468694996
77824,78.92913818,78.466923,78.85360718,77.91071761,0.455761444,0.460385621,0.457887645,0.469395345
78848,78.8192749,78.45699731,78.66516113,77.85598886,0.454688802,0.460446825,0.460131461,0.469807319
79872,78.90014648,78.41897426,78.83834839,78.10003879,0.454530837,0.460667267,0.457199234,0.466549845
80896,78.9100647,78.47623789,78.81546021,78.17104568,0.454692384,0.460191264,0.457543137,0.466030612
81920,78.74450684,78.47581032,78.90014648,78.20357142,0.45585724,0.459729378,0.454532818,0.465286433
82944,78.91235352,78.38431068,78.75213623,78.21740631,0.453927545,0.460971195,0.455287417,0.464916922
83968,78.83300781,78.49938766,79.1885376,78.25032907,0.453268375,0.460624737,0.450919477,0.464134867
84992,78.99551392,78.47242031,78.85665894,78.25023745,0.453868856,0.460047789,0.455421176,0.464559086
86016,78.82919312,78.38812826,79.03060913,78.28257995,0.455973828,0.461168066,0.453273225,0.463592143
87040,78.93676758,78.46918301,79.03442383,78.25436043,0.454568287,0.460734757,0.451890193,0.463752046
88064,78.92227173,78.50925227,79.08172607,78.26749289,0.452873581,0.459197154,0.450827095,0.464055871
89088,78.84750366,78.46102867,79.02069092,78.27353993,0.45449976,0.460185058,0.452367785,0.463631687
90112,78.9352417,78.42251697,78.94515991,78.23673851,0.453566371,0.460193466,0.453690034,0.463689554
91136,78.83529663,78.39939774,79.07333374,78.33391869,0.45372139,0.460282221,0.451599546,0.462501215
92160,78.84140015,78.51105417,78.94439697,78.21719252,0.455736413,0.460085883,0.452232059,0.463970159
93184,78.76968384,78.46322759,79.12902832,78.18872869,0.454701831,0.459830325,0.45218585,0.465071268
94208,78.93600464,78.52333149,79.22821045,78.22287308,0.454016536,0.458919462,0.449251843,0.464876054
95232,78.96728516,78.50326632,79.30603027,78.37065904,0.452073246,0.458996735,0.448022627,0.462357476
96256,78.94592285,78.34766196,79.08401489,78.3597255,0.452861958,0.463460551,0.451193204,0.462244395
97280,79.06341553,78.52311771,79.10003662,78.35480846,0.452640169,0.459225824,0.450794529,0.462582186
98304,78.90625,78.49969307,79.17785645,78.40190207,0.451624566,0.459634131,0.451369478,0.461811541
99328,78.96957397,78.37450715,79.03213501,78.22751525,0.454243451,0.461776245,0.451574955,0.464352772
100352,78.97644043,78.53878503,79.1595459,78.42483806,0.453106052,0.458610687,0.45022098,0.461973726
101376,78.95431519,78.53832692,79.18319702,78.34436358,0.453165668,0.459649574,0.449405691,0.462223804
102400,78.84674072,78.46793084,79.34265137,78.35969496,0.453971858,0.460616685,0.448497394,0.461824402
103424,78.81851196,78.48533899,79.34036255,78.42138697,0.454585994,0.460273182,0.447826439,0.461031131
104448,78.7689209,78.47034355,78.96728516,78.40174937,0.454386309,0.459338906,0.450433695,0.460948376
105472,78.90853882,78.57876268,79.08401489,78.43091564,0.454206486,0.458493155,0.450363519,0.461024753
106496,78.91464233,78.28911564,79.06341553,78.44667459,0.452102157,0.464894383,0.450638951,0.461420694
107520,79.03137207,78.50506821,79.08630371,78.43146537,0.452497307,0.459319884,0.449657363,0.460888011
108544,78.86886597,78.57399834,79.17938232,78.44661351,0.452827152,0.458251681,0.449713534,0.460576598
109568,78.94439697,78.55961372,79.19921875,78.44221566,0.452435394,0.458179748,0.448660024,0.461073958
110592,78.91464233,78.57124969,79.09698486,78.39982531,0.453159514,0.45821962,0.450392172,0.461721447
111616,78.70254517,78.51997202,79.06646729,78.34256168,0.455192872,0.458891129,0.449454208,0.46227923
112640,78.87268066,78.56547752,79.32128906,78.33248329,0.454605891,0.457970142,0.44610462,0.461728311
113664,78.89938354,78.57357078,79.19387817,78.47822303,0.453758449,0.458526376,0.449857527,0.460851711
114688,78.93218994,78.46686192,79.2427063,78.46912193,0.451905989,0.460238733,0.449382815,0.460839502
115712,79.02832031,78.53759395,79.35409546,78.48197952,0.45118895,0.459704274,0.448191849,0.46025682
116736,78.96270752,78.55484939,79.17404175,78.49944874,0.453736439,0.458666389,0.448616652,0.460385036
117760,79.08477783,78.50396875,79.19921875,78.46038732,0.45083585,0.458456803,0.446930076,0.46025201
118784,78.83148193,78.4768487,79.49523926,78.38889177,0.4533452,0.459163749,0.445175289,0.462553149
119808,78.75823975,78.4648157,79.13970947,78.48869845,0.454950696,0.460115135,0.4489289,0.459517862
120832,79.12063599,78.57393726,79.23202515,78.48014708,0.449733945,0.457700888,0.448811172,0.460143287
121856,79.08477783,78.5595221,79.2137146,78.48500304,0.451850044,0.458116151,0.449147266,0.460346702
122880,78.82919312,78.56306481,79.19616699,78.50063983,0.452518095,0.45797844,0.446884251,0.459834389
123904,78.7071228,78.61257112,79.01306152,78.50491551,0.455424411,0.4572904,0.44914427,0.459323964
124928,79.02069092,78.56059102,79.23431396,78.52568312,0.451339645,0.458337616,0.449456996,0.459146919
125952,78.92913818,78.56929509,79.30221558,78.44093295,0.453727423,0.458129042,0.44779402,0.460505406
126976,78.75671387,78.56706563,79.37164307,78.53221881,0.454425213,0.45763546,0.445880136,0.458970027
128000,79.12750244,78.57427321,79.3006897,78.31770164,0.451096807,0.457488372,0.446258517,0.462205095
129024,78.95050049,78.53841855,79.24804688,78.50070091,0.452703538,0.457810999,0.448973448,0.460630993
130048,78.78646851,78.56559968,79.31289673,78.54376315,0.454802731,0.457782777,0.445628841,0.458819598
131072,78.8734436,78.58832189,79.37316895,78.46267786,0.453315137,0.458598687,0.448765426,0.45990394
132096,78.88793945,78.57833511,79.246521,78.52772934,0.453272978,0.45786642,0.446897216,0.458721391
133120,79.09164429,78.56752374,79.39682007,78.52608014,0.450628608,0.457885097,0.446732008,0.458952589
134144,78.97644043,78.63843901,79.4052124,78.56639374,0.451132227,0.457207964,0.446237861,0.458287104
135168,79.04434204,78.63758387,79.30984497,78.56605779,0.449213534,0.45744584,0.446575906,0.458949903
136192,79.0435791,78.55720102,79.39682007,78.5473364,0.452363104,0.458467087,0.445745337,0.458280576
137216,79.01229858,78.62805521,79.19769287,78.5239423,0.452131446,0.456961536,0.446531058,0.459298927
138240,78.94515991,78.64754011,79.42962646,78.54868019,0.45285761,0.456643054,0.444926506,0.458306459
139264,78.93295288,78.52162122,79.55932617,78.52113257,0.452362937,0.45891092,0.44413214,0.459421128
140288,79.13589478,78.59556001,79.38308716,78.57873214,0.448368733,0.458560944,0.444716179,0.458033729
141312,78.86886597,78.59565163,79.50439453,78.56477508,0.451863417,0.457249825,0.445495756,0.458109187
142336,79.22134399,78.58768053,79.36935425,78.5541775,0.448727419,0.457576217,0.445586262,0.458988992
143360,79.13284302,78.0845547,79.50820923,78.57842673,0.450851588,0.464578956,0.444693719,0.458483809
144384,79.00314331,78.64747903,79.17327881,78.58383242,0.451106515,0.457203147,0.447589971,0.457971661
145408,78.82614136,78.56156832,79.37316895,78.56126291,0.453518124,0.458813085,0.445753925,0.459052001
146432,79.09927368,78.67017069,79.4670105,78.24183879,0.449316659,0.456457076,0.445178835,0.461520288
147456,78.99398804,78.57842673,79.44946289,78.49480657,0.449887252,0.458504514,0.444254995,0.459138661
148480,79.08554077,78.61797681,79.54406738,78.60093515,0.448636899,0.456703282,0.444484807,0.457579178
149504,79.1557312,78.59443001,79.41589355,78.57015023,0.449497066,0.457700006,0.444129025,0.45846631
150528,79.09469604,78.65804607,79.45327759,78.54696991,0.451017538,0.456154145,0.445588516,0.458382884
151552,79.38919067,78.2993162,79.33044434,78.57241023,0.447351546,0.460451639,0.444853077,0.457770158
152576,79.21295166,78.6259479,79.37316895,78.61189923,0.448722936,0.456510453,0.445466596,0.457466162
153600,78.94897461,78.51013795,79.34265137,78.5860008,0.450590516,0.457497912,0.446908194,0.457728757
154624,79.08554077,78.66763582,79.19769287,78.60799003,0.449963516,0.455930376,0.447551834,0.457381788
155648,79.0222168,78.6664142,79.36401367,78.59229216,0.449921807,0.456168346,0.445978143,0.457553132
156672,79.11682129,78.66116121,79.37698364,78.56074372,0.449724351,0.456139065,0.443953271,0.458352756
157696,79.28314209,78.66904069,79.48074341,78.54006774,0.447730946,0.456221696,0.444318757,0.458670039
158720,79.14047241,78.65902337,79.3800354,78.45012567,0.450806893,0.456414887,0.444526351,0.460967781
159744,79.11529541,78.59782001,79.26177979,78.6012711,0.450078042,0.458346969,0.44678092,0.457351022
160768,79.11148071,78.67939395,79.36477661,78.55536858,0.450803571,0.455993419,0.4457094,0.458105033
161792,78.97262573,78.66873528,79.5211792,78.60686003,0.451998204,0.456096327,0.443459094,0.457330014
162816,78.92990112,78.62545925,79.33883667,78.6011184,0.452233444,0.45625654,0.444003097,0.458269959
163840,79.0473938,78.63966063,79.37774658,78.57076104,0.451787924,0.456402371,0.445519978,0.457889538
164864,79.02755737,78.6490366,79.38690186,78.60991409,0.450597863,0.456220908,0.444393238,0.457543483
165888,79.10995483,78.64069901,79.40216064,78.55600993,0.450933543,0.456997769,0.445486017,0.457634079
166912,78.91387939,78.58542053,79.73098755,78.64992227,0.451750278,0.456774339,0.440961253,0.456977213
167936,78.95736694,78.68250909,79.25491333,78.63113981,0.45232383,0.456259724,0.445856299,0.456416825
168960,79.04663086,78.68119585,79.33197021,78.62121411,0.449119098,0.455736335,0.445851689,0.45679694
169984,79.02984619,78.65902337,79.37393188,78.62469574,0.450663039,0.455962988,0.44475117,0.456880737
171008,79.25949097,78.60554678,79.39529419,78.56486671,0.447024601,0.45756967,0.44513004,0.45766321
172032,79.13589478,78.7083159,79.36248779,78.6358736,0.44924272,0.455506126,0.443868784,0.456795194
173056,78.93753052,78.69536669,79.4052124,78.57476186,0.451837971,0.455379887,0.444755229,0.457305836
174080,79.12826538,78.66161932,79.22668457,78.61079977,0.449812734,0.45642705,0.447923549,0.456731165
175104,79.14199829,78.65774067,79.46243286,78.61043328,0.449718031,0.456092032,0.444965611,0.456952142
176128,79.20379639,78.68644883,79.39910889,78.64540227,0.449362499,0.456097687,0.444275683,0.456292123
177152,79.34799194,78.67927179,79.35333252,78.62054222,0.446475352,0.456066731,0.44438176,0.457235119
178176,79.20074463,78.64778443,79.4883728,78.62124465,0.448507892,0.455789827,0.443361886,0.456607189
179200,79.09622192,78.69451155,79.47769165,78.64802876,0.449044899,0.456035359,0.444521785,0.45654257
180224,78.97949219,78.6847691,79.3258667,78.62686412,0.450739975,0.455722675,0.444028318,0.456858581
181248,78.96194458,78.70694157,79.42657471,78.59864461,0.451779096,0.455027618,0.442713984,0.457290045
182272,79.04586792,78.59339163,79.52651978,78.61632762,0.451412475,0.457713958,0.443042437,0.456968133
183296,79.13742065,78.70135264,79.60739136,78.66305473,0.449888567,0.455797875,0.441849401,0.456575709
184320,79.02755737,78.70153589,79.43267822,78.69145749,0.450789179,0.455325466,0.444485457,0.456351367
185344,78.93295288,78.71173645,79.33044434,78.64793714,0.451616382,0.455308934,0.445709054,0.455991487
186368,79.05807495,78.64021036,79.49371338,78.6491893,0.449443665,0.456189791,0.442205603,0.456999974
187392,79.05807495,78.70291021,79.47540283,78.66143608,0.45071335,0.455713165,0.441153408,0.456007596
188416,79.19387817,78.66583393,79.60357666,78.5963846,0.447343298,0.455620389,0.442085467,0.457052044
189440,78.90930176,78.70874347,79.68826294,78.68580748,0.453222458,0.455304333,0.44184171,0.456247455
190464,79.01077271,78.70684995,79.6585083,78.51068768,0.450440706,0.454985436,0.440717014,0.457686896
191488,79.28543091,78.71060644,79.49142456,78.65096065,0.448865841,0.455571355,0.441582602,0.457153058
192512,79.34875488,78.74319326,79.51507568,78.68437207,0.446356375,0.455115798,0.442999295,0.455991078
193536,79.05044556,78.73189324,79.6661377,78.51615445,0.450025764,0.454823761,0.440916151,0.459475215
194560,79.13894653,78.6389582,79.59671021,78.64732632,0.449772674,0.456588027,0.442557035,0.456187301
195584,78.89328003,78.72718999,79.62341309,78.65230444,0.45253396,0.455363536,0.442054585,0.456645156
196608,79.19158936,78.66458176,79.5211792,78.68140963,0.449790667,0.456514794,0.444401525,0.455802846
197632,79.08248901,78.72422755,79.43725586,78.67310259,0.450091832,0.455882947,0.445431853,0.455947162
198656,79.21295166,78.74313218,79.57992554,78.64775389,0.448914883,0.454591222,0.442916917,0.455826229
199680,78.94134521,78.72068484,79.36172485,78.69881777,0.452029166,0.455162946,0.443904848,0.455758889
200704,79.15496826,78.45999029,79.54101563,78.617366,0.449570456,0.457657115,0.443967238,0.456511323
201728,79.06188965,78.69051073,79.48379517,78.6673915,0.449922656,0.456047124,0.443191089,0.455946885
202752,79.16717529,78.74786598,79.56390381,78.65887067,0.448291762,0.454566358,0.441668227,0.456147486
203776,79.40292358,78.73390892,79.44335938,78.69475587,0.448172696,0.4547976,0.44360957,0.455189404
204800,79.16488647,78.69344263,79.76760864,78.66051986,0.447328201,0.456087335,0.438560146,0.456257342
205824,79.15344238,78.68669316,79.35562134,78.65902337,0.449604814,0.455415697,0.444595924,0.456406081
206848,79.25720215,78.72914459,79.48760986,78.6626577,0.447273118,0.454747555,0.443416998,0.455851866
207872,79.20227051,78.69900102,79.72946167,78.6594204,0.44860563,0.45538769,0.440946126,0.456376594
208896,79.06341553,78.75531788,79.67910767,78.64702092,0.449920199,0.454654137,0.440226236,0.456017178
209920,79.20684814,78.73284,79.55627441,78.63162846,0.447875817,0.455007467,0.442280736,0.456155481
210944,79.05044556,78.70153589,79.50897217,78.65264039,0.448536897,0.455052096,0.441977308,0.456770765
211968,79.21066284,78.74426218,79.44488525,78.70187183,0.447679135,0.454503609,0.443202921,0.456401132
212992,79.21218872,78.71427132,79.29763794,78.6789053,0.447143478,0.456072083,0.4460894,0.455493058
214016,79.13360596,78.73076324,79.42504883,78.67527097,0.448365775,0.454603241,0.443005577,0.456249491
215040,79.33578491,78.71256104,79.42733765,78.71738646,0.447526625,0.455052842,0.443744412,0.455388218
216064,79.19311523,78.73946731,79.4128418,78.5777243,0.447198559,0.454563901,0.442853253,0.45740777
217088,79.18395996,78.72874756,79.50363159,78.72578512,0.448878085,0.455085254,0.442361776,0.454949087
218112,79.19692993,78.57537267,79.47387695,78.73128243,0.448926686,0.456726358,0.444392548,0.455041032
219136,79.21829224,78.70559779,79.54177856,78.70657509,0.448316402,0.454922854,0.442751061,0.454882029
220160,79.28009033,78.77370332,79.74472046,78.70962915,0.447057628,0.454440227,0.439994046,0.455595176
221184,79.23583984,78.54840532,79.72106934,78.68721235,0.445782393,0.457680049,0.439461683,0.455686935
222208,79.12139893,78.77208467,79.49142456,78.65758796,0.449532528,0.454178338,0.442410341,0.455776694
223232,79.08248901,78.74807976,79.38156128,78.71637862,0.449318163,0.456357473,0.4440361,0.454849156
224256,79.10766602,78.74285732,79.57687378,78.74230759,0.449705077,0.454315435,0.443447971,0.454643011
225280,78.96881104,78.73919245,79.51889038,78.72969432,0.450855062,0.454682986,0.443806855,0.454939364
226304,79.33349609,78.78442307,79.43572998,78.64598254,0.446029254,0.453823868,0.444260426,0.455960158
227328,78.87115479,78.74765219,79.43649292,78.6989094,0.450680637,0.454495343,0.442814675,0.455661907
228352,79.10614014,78.7265181,79.52041626,78.72321971,0.449634196,0.455167103,0.441588456,0.454626903
229376,79.22439575,78.786622,79.80117798,78.69408398,0.448173954,0.454151401,0.441266344,0.455083969
230400,79.22439575,78.76725926,79.57000732,78.67936341,0.447651997,0.454902373,0.441394255,0.455464029
231424,79.25415039,78.78081928,79.67147827,78.71442402,0.447492081,0.454491713,0.440744821,0.455264839
232448,79.0435791,78.74349867,79.53414917,78.68617397,0.448877301,0.454735251,0.4411922,0.455710764
233472,78.9894104,78.77413089,79.58374023,78.66183311,0.450615896,0.453981153,0.440537166,0.456367159
234496,79.11071777,78.76228114,79.38842773,78.7481103,0.448739205,0.4541622,0.443814109,0.454658021
235520,79.16641235,78.7867747,79.57458496,78.71039266,0.449217976,0.45393762,0.440755135,0.455179474
236544,78.97872925,78.77226791,79.71420288,78.66232176,0.451070962,0.454206373,0.439059075,0.456242717
237568,79.22058105,78.53676935,79.62722778,78.73849001,0.447294934,0.456864882,0.439854994,0.454948725
238592,79.24804688,78.7921193,79.7164917,78.74765219,0.449053932,0.453606367,0.43839642,0.454979485
239616,78.9390564,78.78228523,79.58755493,78.65193795,0.451751743,0.453695871,0.442238358,0.456738096
240640,79.17022705,78.7859501,79.54177856,78.74227705,0.44824475,0.45398437,0.44226425,0.455183948
241664,79.32434082,78.77550522,79.73632813,78.77269548,0.446041074,0.454023537,0.440699785,0.45465364
242688,79.24575806,78.75907438,79.81109619,78.76570169,0.448073344,0.453924991,0.437731251,0.454335395
243712,79.18319702,78.76933602,79.59594727,78.74749949,0.447969283,0.454608384,0.440726518,0.454383591
244736,79.0763855,78.75760843,79.49447632,78.7420938,0.448733793,0.453928509,0.44333742,0.454375653
245760,79.40139771,78.76750358,79.4418335,78.73946731,0.447924267,0.454898872,0.442879932,0.454487536
246784,79.18624878,78.78396496,79.5791626,78.748263,0.446473535,0.453453655,0.440979279,0.45483519
247808,79.25109863,78.80983285,79.49371338,78.72514377,0.446449385,0.453771565,0.4422725,0.455390651
248832,79.22592163,78.81694881,79.54788208,78.76512141,0.447559706,0.453325056,0.441581779,0.45484277
249856,79.11834717,78.68449423,79.6333313,78.73748217,0.449664104,0.454559175,0.44134984,0.454445473
250880,79.10766602,78.78130793,79.49676514,78.74267407,0.448222659,0.454046259,0.441154373,0.454518997
251904,79.08782959,78.78088036,79.39682007,78.74667489,0.448843897,0.453775145,0.443871053,0.454289852
252928,79.32891846,78.82644694,79.44946289,78.71207239,0.446407577,0.453244486,0.442780677,0.455470478
253952,79.30984497,78.80998555,79.50210571,78.72822837,0.446496167,0.453226107,0.44384973,0.45532829
254976,79.21829224,78.77220683,79.72259521,78.70639184,0.447992506,0.453778208,0.440242375,0.454859663
256000,79.13360596,78.79575364,79.47311401,78.77648252,0.44971744,0.453918406,0.444150983,0.453717572
257024,79.21676636,78.802045,79.62799072,78.72025727,0.447685611,0.453421747,0.440365322,0.454364159
258048,79.06570435,78.76099843,79.67758179,78.69735182,0.44678705,0.454198452,0.439359876,0.454994875
259072,79.2678833,78.78827119,79.61730957,78.77917009,0.445704126,0.454322434,0.440972221,0.453709078
260096,79.33731079,78.7927912,79.42504883,78.7583414,0.446687302,0.453702393,0.44321071,0.454947178
261120,79.19845581,78.83169992,79.73251343,78.78387334,0.448561995,0.453389243,0.43970862,0.454173698
262144,79.37850952,78.66983474,79.62188721,78.7268235,0.44746916,0.45500099,0.439639276,0.454450378
263168,79.03289795,78.74670543,79.70504761,78.76628196,0.449608081,0.454264224,0.439350402,0.454258089
264192,79.0687561,78.75653951,79.54330444,78.69616074,0.449110704,0.45412542,0.442841363,0.455083957
265216,79.27017212,78.81444448,79.62417603,78.71332456,0.446439478,0.45318004,0.440083773,0.455214006
266240,79.31594849,78.77834549,79.60891724,78.72657918,0.446532327,0.45573233,0.44179897,0.454151266
267264,79.18319702,78.45296595,79.78820801,78.73158784,0.449122473,0.457075091,0.438597449,0.45439103
268288,79.14276123,78.76515195,79.59594727,78.78546145,0.449070849,0.454360775,0.440798263,0.453808545
269312,79.36630249,78.7401392,79.66690063,78.76909169,0.44581815,0.456338684,0.439166503,0.453906553
270336,79.22439575,78.83621993,79.49752808,78.78747713,0.448519312,0.452982377,0.441506972,0.453991195
271360,79.18701172,78.83667804,79.80575562,78.73314541,0.444839107,0.452946038,0.437739768,0.454370907
272384,79.25033569,78.66678068,79.5715332,78.7237389,0.447924895,0.455452363,0.442334447,0.454359195
273408,79.19769287,78.82238504,79.77371216,78.75617302,0.44718513,0.452961678,0.438885507,0.453967287
274432,79.19464111,78.85185672,79.50286865,78.76246438,0.447842414,0.452829487,0.442519726,0.454543162
275456,79.08477783,78.81594097,79.61273193,78.77999469,0.448923589,0.453791249,0.440847554,0.454080242
276480,79.26483154,78.79010362,79.79812622,78.77648252,0.447499091,0.453384943,0.438421172,0.45408435
277504,79.43191528,78.7988077,79.62493896,78.79663931,0.444574376,0.453915572,0.440543677,0.453777291
278528,79.03213501,78.65734364,79.61959839,78.79117255,0.450539392,0.454941745,0.440636777,0.453622546
279552,78.91235352,78.84516832,79.62799072,78.80748123,0.450171389,0.452705073,0.441561069,0.453475695
280576,79.14733887,78.83264668,79.76913452,78.77804009,0.447870851,0.452944813,0.437340839,0.453825668
281600,79.33807373,78.7533022,79.64553833,78.73531379,0.445882795,0.454052522,0.440534547,0.454579592
282624,79.43191528,78.82885964,79.52423096,78.79367687,0.445632209,0.452841432,0.441202545,0.453687382
283648,79.06341553,78.78778254,79.51812744,78.78347631,0.44835199,0.453971552,0.441682967,0.454494829
284672,79.23126221,78.82443126,79.72259521,78.74383462,0.446659955,0.452961755,0.439858607,0.454080555
285696,79.20913696,78.76670953,79.66308594,78.56563022,0.446644938,0.453825012,0.440254503,0.457147468
286720,79.02832031,78.85518564,79.4090271,78.80228932,0.449062582,0.452743593,0.443269698,0.453324675
287744,79.28237915,78.84330535,79.51965332,78.72593783,0.44497663,0.453073959,0.441180117,0.454551797
288768,79.26559448,78.67111745,79.82940674,78.77116845,0.446466315,0.455540834,0.437673105,0.454104373
289792,79.30221558,78.81865908,79.54101563,78.80461041,0.445459503,0.452866797,0.441296698,0.453485996
290816,79.0977478,78.84525995,79.60205078,78.78521713,0.44888874,0.452922731,0.439558316,0.453292072
291840,79.37316895,78.76350276,79.58831787,78.7775209,0.445319244,0.455078455,0.441373604,0.454042756
292864,79.07409668,78.8429694,79.65774536,78.7763909,0.447664208,0.452572732,0.438981664,0.454067405
293888,79.25491333,78.80632068,79.62722778,78.76084573,0.448080159,0.453673679,0.440267461,0.4539466
294912,79.23736572,78.85014644,79.80194092,78.8233318,0.446527824,0.453017049,0.438474862,0.453222087
295936,79.23355103,78.8359756,79.59976196,78.74878219,0.44729068,0.452807821,0.441181865,0.454410296
296960,79.18701172,78.83701398,79.52575684,78.7988077,0.447628355,0.452972014,0.440658203,0.45357536
297984,79.0184021,78.85494132,79.66537476,78.76967196,0.450307886,0.452717537,0.439032711,0.457295099
299008,79.05197144,78.85753727,79.77218628,78.70962915,0.449914128,0.452792598,0.438537545,0.454299293
300032,79.24499512,78.85390294,79.57687378,78.75901329,0.446910306,0.452425555,0.441271086,0.455189971
301056,79.31060791,78.83496776,79.39453125,78.82064422,0.446118119,0.452893116,0.443056343,0.453554629
302080,79.25949097,78.82528639,79.51278687,78.818598,0.446265604,0.452727659,0.442504502,0.453251902
303104,79.14657593,78.68959451,79.72183228,78.7929439,0.447517726,0.456270443,0.439157894,0.453837107
304128,79.15725708,78.85115428,79.62265015,78.79734175,0.447734031,0.452613046,0.439692628,0.453370731
305152,79.32662964,78.81587989,79.48074341,78.74554489,0.444950934,0.452981513,0.441576043,0.453886436
306176,79.30908203,78.86801269,79.72869873,78.80635122,0.446735256,0.452180698,0.438672109,0.453123871
306969,79.25564429,78.77749036,79.70428467,78.79648661,0.447664802,0.45352537,0.440062364,0.453613457


==> body/graphs/accuracy_loss/terabyte_acc.csv <==
Iteration,Base_Train_Acc,Base_Test_Acc,Opt_Train_Acc,Opt_Test_Acc,Base_Train_Loss,Base_Test_Loss,Opt_Train_Loss,Opt_Test_Loss
1024,79.4503212,79.014625,77.93960571,79.06336101,0.468458157,0.476100814,0.488635607,0.472561808
2048,79.93774414,79.54159936,78.43065262,79.19237006,0.456900582,0.458882916,0.478350583,0.469116395
3072,80.24988174,79.94663723,78.6406517,79.36625617,0.44890097,0.451465418,0.473668833,0.466446778
4096,80.48810959,80.19074311,78.99131775,79.55931066,0.443871571,0.445874537,0.467143359,0.461888858
5120,80.75551987,79.96945832,79.12092209,79.30495857,0.438636006,0.454076728,0.46327634,0.472699553
6144,80.7929039,80.18848096,79.38318253,79.75307707,0.436945459,0.447393081,0.458207507,0.456841333
7168,80.88359833,80.18866726,79.49438095,79.84557237,0.434530925,0.452401857,0.455088647,0.454135647
8192,80.98220825,80.53109015,79.5712471,79.57760746,0.432263754,0.437938541,0.452410565,0.45849832
9216,81.00728989,80.55134969,79.64200974,79.76438782,0.431345319,0.436571055,0.45131034,0.460264482
10240,81.016922,80.60983291,79.76121902,79.98975779,0.430578234,0.435482768,0.44891219,0.449970587
11264,81.08301163,80.48840206,79.87561295,79.63538542,0.429532923,0.438800915,0.446800262,0.464811267
12288,81.16998672,80.62530868,81.14767075,80.51435024,0.428153075,0.434877889,0.431801235,0.438284299
13312,81.14786148,80.6678637,81.39219284,80.38991872,0.427840649,0.4344199,0.425856477,0.440720459
14336,81.24952316,80.71715194,81.42690659,80.63013903,0.426258573,0.432805577,0.424672052,0.435089463
15360,81.15472794,80.60338579,81.47640228,80.61580765,0.42710664,0.436555928,0.423106984,0.434719331
16384,81.24980927,80.76514943,81.47983551,80.70620713,0.426065857,0.431780944,0.422724671,0.433317998
17408,81.18648529,80.72856249,81.5861702,80.72167624,0.426473309,0.432754045,0.420816407,0.433037328
18432,81.19182587,80.75310681,81.60934448,80.65140323,0.426342993,0.431781142,0.420582,0.43557171
19456,81.31608963,80.70649323,81.51779175,80.63922089,0.424028029,0.433054935,0.420699823,0.435073428
20480,81.26459122,80.80543565,81.65216446,80.77475026,0.425080023,0.43052837,0.419142962,0.432915981
21504,81.30578995,80.79673968,81.66542053,80.81386549,0.423985234,0.431264446,0.419060858,0.430822175
22528,81.30464554,80.78227523,81.72302246,80.71075804,0.423085065,0.431933085,0.417485483,0.43515786
23552,81.32686615,80.83665331,81.7035675,80.84793745,0.423874676,0.430224552,0.418259453,0.429866062
24576,81.32858276,80.822455,81.75058365,80.81125736,0.4232171,0.430082061,0.417594444,0.430754284
25600,81.36148453,80.83034591,81.61497116,80.87200273,0.422263767,0.430037268,0.418801301,0.429527818
26624,81.39753342,80.82200257,81.69088364,80.83076507,0.422176226,0.429896744,0.417529345,0.430886503
27648,81.3873291,80.86061879,81.76422119,80.88438467,0.422331824,0.430183092,0.416456834,0.428877673
28672,81.36358261,80.89257498,81.72721863,80.88918841,0.422084522,0.428821292,0.416755731,0.429174157
29696,81.38895035,80.87041257,81.7440033,80.87338663,0.422041629,0.42910099,0.416197667,0.428829349
30720,81.37302399,80.86393883,81.78443909,80.92704615,0.422722837,0.429763341,0.416164557,0.428241482
31744,81.40287399,80.93399893,81.76460266,80.8233399,0.421783709,0.427749846,0.415491812,0.429542906
32768,81.40001297,80.94871621,81.80027008,80.92503682,0.421302109,0.427513977,0.415519858,0.427986588
33792,81.4119339,80.9443782,81.78319931,80.9333602,0.421220745,0.427724501,0.415406699,0.427603988
34816,81.43405914,80.94257514,81.75992966,80.84836327,0.420871874,0.427311025,0.415167315,0.429169781
35840,81.46762848,80.930293,81.80418015,80.94902226,0.420314263,0.427304229,0.415560044,0.427433486
36864,81.49957657,80.92618786,81.74352646,80.94934162,0.42016591,0.427348121,0.416079586,0.427179437
37888,81.4655304,80.98684008,81.77947998,80.92867622,0.420042898,0.426477869,0.414820154,0.427969345
38912,81.46419525,80.97586865,81.83422089,80.96489058,0.420013012,0.426944253,0.414650535,0.426904611
39936,81.49957657,80.99477756,81.76021576,80.8851365,0.419629747,0.426696446,0.415384948,0.428390728
40960,81.43844604,80.99074561,81.89697266,80.89433147,0.419955874,0.426386887,0.413601593,0.427589027
41984,81.52265549,81.01292133,81.84204102,80.9707389,0.419185889,0.426154113,0.41412965,0.426656058
43008,81.51855469,80.98658725,81.84661865,80.98495052,0.418785,0.426447094,0.413654304,0.426576692
44032,81.53066635,80.90622106,81.85625076,80.95817731,0.41856131,0.429470326,0.414221122,0.42730328
45056,81.58597946,81.02385284,81.83441162,80.90623437,0.418131023,0.425784413,0.413606925,0.428907685
46080,81.46305084,80.93142407,81.90135956,80.95361975,0.419646979,0.427015194,0.412840572,0.4272359
47104,81.51483536,81.0251569,81.91986084,81.02350686,0.418370598,0.42585529,0.412876274,0.426229211
48128,81.5117836,81.04898265,81.95142746,80.94617462,0.418727856,0.425190569,0.412144468,0.427995719
49152,81.55384064,81.06187025,81.78548813,80.95634098,0.418193856,0.424959001,0.414223617,0.427179106
50176,81.55422211,81.032449,81.87332153,81.00721273,0.418368046,0.425516362,0.412368667,0.425767399
51200,81.53810501,81.05846372,81.8775177,81.04541644,0.418590305,0.42488347,0.412561125,0.425363425
52224,81.49442673,81.05579572,81.91337585,80.99394589,0.418863654,0.424965955,0.41263692,0.425580807
53248,81.58969879,81.06977447,81.84242249,81.00424532,0.417302798,0.42501442,0.41367671,0.426103458
54272,81.56423569,81.04668724,81.88714981,80.89796422,0.417549611,0.425503834,0.412211229,0.427415412
55296,81.55832291,81.03464462,81.90755844,80.9893484,0.417544775,0.425491097,0.412235268,0.426025216
56320,81.55450821,81.0068601,81.91356659,81.03041307,0.417763759,0.426014952,0.412011218,0.42515371
57344,81.62670135,81.08354697,81.91347122,80.98515677,0.417023971,0.424462856,0.412190103,0.426161984
58368,81.62879944,81.07906924,81.94217682,81.06558949,0.416653323,0.424384835,0.412108016,0.424765812
59088,81.57920453,81.08297478,81.95199966,81.0625622,0.41710007,0.424722391,0.41109217,0.424634095
,,,81.93200584,,,,0.41238312,


==> body/graphs/fig1/fig1.csv <==
Dataset,Hot emb,Hot Input
Criteo Kaggle,6.852552966,75.83016352
,,
Taobao Alibaba,76.35989405,92.46260718
,,
Criteo Terabyte,0.660886146,81.66234608


==> body/graphs/fig10/fig10.csv <==
Threshold,Kaggle,Alibaba,Terabyte,Avazu
0.001,23.69117713,0.979869127,87.90034842,10.244154
0.0001,30.04520249,8.875140429,95.02965784,13.358304
0.00001,32.43203974,15.60616636,101.0881655,19.134514
0.000001,43.17417073,23.24207091,111.2846305,23.149676


==> body/graphs/fig12/fig12.csv <==
dataset,xdl_cpu,xdl_1,xdl_2,xdl_4,dlrm_cpu,dlrm_1,dlrm_2,dlrm_4,fae_1,fae_2,fae_4
kaggle,0.997005697,1,1.099393182,1.226045938,0.802161327,0.803017644,1.008790843,0.978330736,1.605131523,1.694027828,1.881376521
alibaba,0.733285593,1,1.201018226,1.307319027,0.122786681,0.815915818,0.954560495,1.155993101,1.862423368,2.096715743,1.897326772
terabyte,0.942185483,1,1.143585361,1.230582242,0.819941512,0.77461256,0.899082107,1.043986251,2.007494616,1.889146287,2.434461302
avazu,0.806064088,1,1.287986569,1.458722822,0.837603963,0.71341836,1.174664878,1.225399435,1.501794596,1.725344952,1.769901779
geomean,0.863215427,1,1.18092044,1.302395649,0.509986459,0.775710757,1.004221422,1.096739155,1.732660563,1.844592361,1.980352377


==> body/graphs/fig13/fig13.csv <==
Dataset,FWD_N,BWD_N,OPT_N,CPU_GPU_COMM,EMB_UPDATE,FWD_H,BWD_H,OPT_H
kagg_xdl_cpu_1024,43.15842289,49.92716561,6.914411498,0,0,0,0,0
kagg_dlrm_cpu_1024,15.39979066,25.77059666,58.82961268,0,0,0,0,0
kagg_xdl_1_1024,38.93569701,48.81166902,9.515576552,2.73705742,0,0,0,0
kagg_dlrm_1_1024,20.42091145,15.83548925,54.73751532,9.00608399,0,0,0,0
kagg_fae_1_1024,7.754992338,7.853668417,27.71657302,4.070466211,18.29823795,12.93328002,19.89355489,1.479227146
kagg_xdl_2_2048,42.69438991,49.28907133,4.88369326,3.132845499,0,0,0,0
kagg_dlrm_2_2048,16.86243233,11.78204983,59.51335306,11.84216478,0,0,0,0
kagg_fae_2_2048,10.10215584,5.362066456,26.72447394,3.749262662,17.62275032,20.41125645,15.29991006,0.728124267
kagg_fae_4_4096,44.79253745,49.60491222,3.70108674,1.901463583,0,0,0,0
kagg_dlrm_4_4096,17.76072567,18.90834279,54.38744994,8.943481606,0,0,0,0
kagg_fae_4_4096,9.587038984,8.313169891,28.52348231,4.100992771,17.99437396,15.76645266,15.24911682,0.465372605
,,,,,,,,
ali_xdl_cpu_256,47.82921441,37.76190721,14.40887838,0,0,0,0,0
ali_dlrm_cpu_256,84.20674749,8.390871425,7.402381085,0,0,0,0,0
ali_xdl_1_256,22.3734514,54.69299456,15.25327237,7.680281672,0,0,0,0
ali_dlrm_1_256,24.47897793,44.34962531,27.36455925,3.806837501,0,0,0,0
ali_fae_1_256,2.903762416,3.347248975,0.181170498,0.743361705,3.154131043,45.47281675,41.97686016,2.220648451
ali_xdl_2_512,39.12304383,45.16936914,9.612452158,6.095134866,0,0,0,0
ali_dlrm_2_512,34.11281501,34.37493888,27.01860865,4.493637453,0,0,0,0
ali_fae_2_512,2.123974036,3.818678085,0.304154278,2.865698043,4.581805843,54.54494997,30.44716325,1.313576501
ali_xdl_4_1024,38.09229358,48.26926991,9.119343727,4.519092781,0,0,0,0
ali_dlrm_4_1024,39.27013299,29.29422845,27.87491813,3.560720431,0,0,0,0
ali_fae_4_1024,4.075373582,3.359694132,2.224246692,1.41069056,4.560761471,59.62155192,24.00873728,0.738944365
,,,,,,,,
ter_xdl_cpu_1024,30.40057167,56.33094869,13.26847965,0,0,0,0,0
ter_dlrm_cpu_1024,21.58880843,28.74218211,49.66900946,0,0,0,0,0
ter_xdl_1_1024,34.05177317,48.85718423,13.55710459,3.533938009,0,0,0,0
ter_dlrm_1_1024,15.71012269,21.51688619,47.31337157,15.45961955,0,0,0,0
ter_fae_1_1024,8.122690678,10.98117111,28.30484898,6.995201201,8.321061198,14.24130043,21.37183993,1.661886466
ter_xdl_2_2048,36.82167219,48.81653918,8.672306278,5.689482352,0,0,0,0
ter_dlrm_2_2048,13.72830853,16.59662071,47.72671427,21.94835649,0,0,0,0
ter_fae_2_2048,6.59480924,7.507452973,24.26066643,6.158006503,7.27623683,32.45813582,15.04108288,0.70360932
ter_xdl_4_4096,38.08207933,49.31202841,6.953691374,5.652200889,0,0,0,0
ter_dlrm_4_4096,19.92000967,18.01841912,48.78709219,13.27447902,0,0,0,0
ter_fae_4_4096,6.979570904,5.276193245,28.65902445,9.743796508,11.80729202,19.95372442,16.97231953,0.608078927
,,,,,,,,
ava_xdl_cpu_1024,43.09106579,49.30140242,7.607531796,0,0,0,0,0
ava_dlrm_cpu_1024,20.85972776,38.04870985,41.09156239,0,0,0,0,0
ava_xdl_1_1024,33.77450186,49.89146282,10.57508505,5.758950267,0,0,0,0
ava_dlrm_1_1024,26.62221597,27.54173948,36.64419705,9.191847498,0,0,0,0
ava_fae_1_1024,9.914591202,10.66703596,16.31757307,4.133501576,20.27151044,14.46272076,22.6130565,1.620010494
ava_xdl_2_2048,39.9355256,50.66560948,5.599257188,3.799607729,0,0,0,0
ava_dlrm_2_2048,24.22903375,19.57359432,42.43324477,13.76412715,0,0,0,0
ava_fae_2_2048,9.395324883,6.988546368,16.61333796,5.060043416,22.94048427,18.81717809,19.1320281,1.053056913
ava_xdl_4_4096,41.49563409,50.7183959,4.601632933,3.184337079,0,0,0,0
ava_dlrm_4_4096,23.88629584,24.29746448,38.29203271,13.52420697,0,0,0,0
ava_fae_4_4096,12.04832443,8.697394748,16.15337235,4.577014128,20.74718511,19.92749507,17.30548309,0.543731076


==> body/graphs/fig14/fig14.csv <==
Dataset,baseline,opt
kagg_4_1024,1,1.007911097
kagg_4_2048,0.963150718,1.569710999
kagg_4_4096,0.957783283,2.265049175
kagg_4_8192,0.959676844,2.771760241
kagg_4_16384,0.887167493,3.647429748
,,
ali_4_256,1,0.78141936
ali_4_512,1.149105643,1.521873334
ali_4_1024,1.200139143,2.169423926
ali_4_2048,1.193404696,4.922668176
,,
ter_4_1024,1,1.021774888
ter_4_2048,1.078677178,1.349257789
ter_4_4096,1.012235868,2.553694708
ter_4_8192,1.059571055,3.171274173
ter_4_16384,1.05624641,3.347253227
,,
ava_4_1024,1,1.120533992
ava_4_2048,0.94694789,1.904965994
ava_4_4096,0.983135659,2.861489346
ava_4_8192,0.920970129,4.00351488
ava_4_16384,0.9541716,4.93855475


==> body/graphs/fig15/fig15.csv <==
dataset,xdl,dlrm,fae
Model 1,1,1.038514565,2.729358712
Model 2,1,0.924119831,2.804440493
Model 3,1,1.02450074,3.202362587
Model 4,1,1.061027231,3.081421065
geomean,1,1.010636367,2.948031361


==> body/graphs/fig1_line/fig1_new.csv <==
Dataset,Total_Emb_Size,Hot_Emb_Size,Cold_Emb_Size,Hot Input
Criteo Kaggle,2160804489,148070272.1,2012734656,75.83016352
Taobao Alibaba,330205675.7,252144704.1,78060544.2,92.46260718
Criteo Terabyte,65551938355,433223678.8,65118714676,81.66234608
Avazu,599317184,103265216,496051968,74.63141708


==> body/graphs/fig5/fig5a.csv <==
Threshold,Kaggle,Alibaba,Terabyte,Avazu
0.001,4.195556641,1,18.54785156,0.968994141
0.0001,19.54815674,44.8012085,82.12939452,7.64239502
0.00001,141.2108154,116.4763184,413.1542968,98.48138428
0.000001,1808.982117,240.4639282,7507.598632,506.4810791


==> body/graphs/fig5/fig5b.csv <==
Threshold,Kaggle,Alibaba,Terabyte,Avazu
0.001,50.42183696,0,52.56164685,21.42673267
0.0001,65.11857974,1.036388656,73.06411829,44.16048886
0.00001,75.83016352,27.12434762,81.66234608,74.63141708
0.000001,100,92.46260718,100,100


==> body/graphs/fig7/fig7.csv <==
Dataset,Org Data,Samp Data
Criteo Kaggle,1936.89192,101.8765402
Taobao Alibaba,1196.985628,21.59086847
Criteo Terabyte,3090.496781,153.4871089
Avazu,1115.948,61.72465


==> body/graphs/fig8/fig8.csv <==
Dataset,Actual Size,Est Size,Mean,Std
Criteo Kaggle,28.39837646,28.77868652,47.65714286,7.830135402
Taobao Alibaba,199.0306396,234.197937,944.0571429,9.001405786
Criteo Terabyte,73.02709961,71.97241211,25.31428571,5.665794251
Avazu,79.03741455,80.04380624,201.3714286,9.783618128


==> body/graphs/fig9/fig9.csv <==
Dataset,Actual Time,Sampled Time
Criteo Kaggle,237.4496355,16.31475186
Taobao Alibaba,328.381078,5.377193451
Criteo Terabyte,185.3684719,11.62619829
Avazu,137.22069,2.87258

